The impact of ultraviolet heating and cooling on the dynamics and observability of lava planet atmospheres

Lava planets have non-global, condensible atmospheres similar to icy bodies within the solar system. Because they depend on interior dynamics, studying the atmospheres of lava planets can lead to understanding unique geological processes driven by their extreme environment. Models of lava planet atmospheres have thus far focused on either radiative transfer or hydrodynamics. In this study, we couple the two processes by introducing ultraviolet and infrared radiation to a turbulent boundary layer model. We also test the effect of different vertical temperature profiles on atmospheric dynamics. Results from the model show that UV radiation affects the atmosphere much more than IR. UV heating and cooling work together to produce a horizontally isothermal atmosphere away from the sub-stellar point regardless of the vertical temperature profile. We also find that stronger temperature inversions induce stronger winds and hence cool the atmosphere. Our simulated transmission spectra of the bound atmosphere show a strong SiO feature in the UV that would be challenging to observe in the planet's transit spectrum due to the precision required. Our simulated emission spectra are more promising, with significant SiO spectral features at 4.5 and 9 $\mu$m that can be observed with the James Webb Space Telescope. Different vertical temperature profiles produce discernible dayside emission spectra, but not in the way one would expect.

==> K2-141b 1D model/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
